Characterization of Low Light Performance of a CMOS sensor for Ultraviolet Astronomical Applications

CMOS detectors offer many advantages over CCDs for optical and UV astronomical applications, especially in space where high radiation tolerance is required. However, astronomical instruments are most often designed for low light-level observations demanding low dark current and read noise, good linearity and high dynamic range, characteristics that have not been widely demonstrated for CMOS imagers. We report the performance, over temperatures from 140 - 240 K, of a radiation hardened SRI 4Kx2K back-side illuminated CMOS image sensor with surface treatments that make it highly sensitive in blue and UV bands. After suppressing emission from glow sites resulting from defects in the engineering grade device examined in this work, a 0.077 me-/s dark current floor is reached at 160 K, rising to 1 me$^-$/s at 184 K, rivaling that of the best CCDs. We examine the trade-off between readout speed and read noise, finding that 1.43 e$^-$ median read noise is achieved using line-wise digital correlated double sampling at 700 kpix/s/ch corresponding to a 1.5 s readout time. The 15 ke$^-$ well capacity in high gain mode extends to 120 ke$^-$ in dual gain mode. Continued collection of photo-generated charge during readout enables a further dynamic range extension beyond $10^6$ e$^-$ effective well capacity with only 1% loss of exposure efficiency by combining short and long exposures. A quadratic fit to correct for non-linearity reduces gain correction residuals from 1.5% to 0.2% in low gain mode and to 0.4% in high gain mode. Cross-talk to adjacent pixels is only 0.4% vertically, 0.6% horizontally and 0.1% diagonally. These characteristics plus the relatively large 10 $\mu$m pixel size, quasi 4-side buttability, electronic shutter and sub-array readout make this sensor an excellent choice for wide field astronomical imaging in space, even at FUV wavelengths where sky background is very low.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
